Garbage Collection for Multicore NUMA Machines

Modern high-end machines feature multiple processor packages, each of which contains multiple independent cores and integrated memory controllers connected directly to dedicated physical RAM. These packages are connected via a shared bus, creating a system with a heterogeneous memory hierarchy. Since this shared bus has less bandwidth than the sum of the links to memory, aggregate memory bandwidth is higher when parallel threads all access memory local to their processor package than when they access memory attached to a remote package. This bandwidth limitation has traditionally limited the scalability of modern functional language implementations, which seldom scale well past 8 cores, even on small benchmarks. This work presents a garbage collector integrated with our strict, parallel functional language implementation, Manticore, and shows that it scales effectively on both a 48-core AMD Opteron machine and a 32-core Intel Xeon machine.

==> data/results/amd/results-baseline/barnes-hut/barnes-hut-2011-05-06-12-41-40.json <==
{
"problem_name" : "barnes-hut",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/barnes-hut",
"script_svn" : 319,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/barnes-hut",
"bench_svn" : 319,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-06 12:41:40",
"machine" : "cadmium",
"description" : "Barnes-Hut ",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 63.156,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 39.422,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.366,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.247,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.618,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.822,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.896,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.649,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 62.873,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 40.165,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.333,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.440,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.517,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.677,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.941,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.701,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.342,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 40.165,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.429,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.169,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.512,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.861,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.030,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.530,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 62.886,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 39.601,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.300,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.278,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.644,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.743,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.957,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.521,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 62.772,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 39.116,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.295,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.283,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.508,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.758,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.382,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.876,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 62.826,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 40.160,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.219,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 8.996,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.535,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.823,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.936,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.509,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.016,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 40.020,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.066,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.310,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.608,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.851,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.911,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.584,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 62.436,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 39.859,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.254,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.046,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.537,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.803,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.059,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.517,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.053,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 39.301,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.259,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.341,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.581,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.855,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.083,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.723,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.744,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 40.144,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 17.161,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.111,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.630,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.185,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.874,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.627,		"gc" : []}		]
}


==> data/results/amd/results-baseline/barnes-hut/results.csv <==
X,Barnes-Hut 
1, 63.0104
2, 39.7953
4, 17.2682
8, 9.2221
12, 6.569
24, 3.8378
36, 3.0069
48, 2.6237


==> data/results/amd/results-baseline/dense-matrix-multiply/dense-matrix-multiply-2011-05-05-22-57-53.json <==
{
"problem_name" : "dense-matrix-multiply",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/dense-matrix-multiply",
"script_svn" : 335,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/dense-matrix-multiply",
"bench_svn" : 335,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-05 22:57:53",
"machine" : "cadmium",
"description" : "DMM Baseline",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 50.683,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.645,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.850,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.510,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.347,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.229,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.529,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.211,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.534,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.549,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.839,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.508,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.346,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.237,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.524,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.186,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 51.345,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.604,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.822,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.496,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.364,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.223,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.528,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.180,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.408,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.664,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.802,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.500,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.367,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.229,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.526,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.215,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.768,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.397,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.886,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.478,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.376,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.224,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.535,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.192,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.466,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.569,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.876,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.479,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.358,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.236,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.532,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.252,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.454,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.553,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.855,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.461,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.354,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.210,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.532,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.197,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.713,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.525,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.823,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.491,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.353,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.258,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.530,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.266,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.844,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.607,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.979,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.504,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.353,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.235,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.519,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.190,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 51.412,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.500,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.873,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.514,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.356,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.225,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.519,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.251,		"gc" : []}		]
}


==> data/results/amd/results-baseline/dense-matrix-multiply/results.csv <==
X,DMM Baseline
1, 50.7627
2, 25.5613
4, 12.8605
8, 6.4941
12, 4.3574
24, 2.2306
36, 1.5274
48, 1.214


==> data/results/amd/results-baseline/id-raytracer/id-raytracer-2011-05-06-11-57-48.json <==
{
"problem_name" : "id-raytracer",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/id-raytracer",
"script_svn" : 319,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/id-raytracer",
"bench_svn" : 319,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-06 11:57:48",
"machine" : "cadmium",
"description" : "Raytracer ",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 16.469,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.925,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.985,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.018,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.365,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.718,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.519,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.447,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.492,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.922,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.989,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.019,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.365,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.719,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.512,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.428,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.487,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.933,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.987,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.020,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.365,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.722,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.512,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.426,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.484,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.921,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.985,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.019,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.364,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.719,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.518,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.438,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.467,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.921,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.985,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.018,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.364,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.716,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.520,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.438,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.481,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.916,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.986,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.020,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.364,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.719,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.512,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.431,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.482,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.917,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.986,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.018,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.367,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.719,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.511,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.431,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.473,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.931,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.984,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.019,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.366,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.720,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.513,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.418,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.483,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.924,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.985,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.019,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.364,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.719,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.513,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.430,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.493,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.919,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.985,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.021,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.365,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.720,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.513,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.438,		"gc" : []}		]
}


==> data/results/amd/results-baseline/id-raytracer/results.csv <==
X,Raytracer 
1, 16.4811
2, 7.9229
4, 3.9857
8, 2.0191
12, 1.3649
24, 0.7191
36, 0.5143
48, 0.4325


==> data/results/amd/results-baseline/quicksort/quicksort-2011-05-05-19-49-37.json <==
{
"problem_name" : "quicksort",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/quicksort",
"script_svn" : 335,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/quicksort",
"bench_svn" : 335,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-05 19:49:37",
"machine" : "cadmium",
"description" : "Quicksort Baseline",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 102.419,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.660,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 28.462,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.513,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 10.671,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.641,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.652,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.521,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.808,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.477,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 27.732,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.014,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 10.831,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.324,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.803,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.616,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 101.987,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.870,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 28.398,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 16.347,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.205,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.625,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.609,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 3.988,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.521,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.508,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 28.517,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 14.846,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 10.863,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.642,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.696,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 3.836,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.023,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.383,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 28.882,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 16.851,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.761,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.430,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.862,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.682,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.748,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.712,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 28.260,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.888,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.367,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.214,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.816,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 3.979,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.864,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.618,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 27.635,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.991,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 10.157,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.332,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.613,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 3.950,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 101.899,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.986,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 28.380,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 16.005,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 10.266,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.194,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.658,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 3.984,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.188,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.504,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 28.775,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.744,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.212,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.180,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.850,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.429,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 103.198,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 53.500,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 27.994,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 16.008,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.024,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.476,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.627,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.647,		"gc" : []}		]
}


==> data/results/amd/results-baseline/quicksort/results.csv <==
X,Quicksort Baseline
1, 102.4655
2, 53.6218
4, 28.3035
8, 15.8207
12, 10.7357
24, 6.4058
36, 4.7186
48, 4.2632


==> data/results/amd/results-baseline/smvm/results.csv <==
X,SMVM Baseline
1, 25.7763
2, 13.3386
4, 6.8341
8, 3.6091
12, 2.488
24, 1.463
36, 1.4381
48, 1.4658


==> data/results/amd/results-baseline/smvm/smvm-2011-05-05-20-49-41.json <==
{
"problem_name" : "smvm",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/smvm",
"script_svn" : 335,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/smvm",
"bench_svn" : 335,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-05 20:49:41",
"machine" : "cadmium",
"description" : "SMVM Baseline",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 25.728,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.799,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.804,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.599,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.484,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.477,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.436,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.505,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.993,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.224,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.845,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.617,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.519,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.470,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.447,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.486,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.905,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.234,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.835,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.600,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.482,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.457,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.440,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.536,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.977,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.175,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.819,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.599,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.481,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.457,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.439,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.480,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.874,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.253,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.870,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.626,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.501,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.451,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.432,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.615,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.648,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.270,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.860,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.621,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.481,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.462,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.441,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.983,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.594,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.177,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.808,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.609,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.484,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.466,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.435,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.566,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.835,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.750,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.814,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.608,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.486,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.463,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.431,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.497,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.573,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.251,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.820,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.609,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.484,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.467,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.437,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.495,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.636,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.253,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.866,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.603,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.478,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.460,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.443,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.495,		"gc" : []}		]
}


==> data/results/amd/results-interleaved/barnes-hut/barnes-hut-2011-05-06-15-35-24.json <==
{
"problem_name" : "barnes-hut",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/barnes-hut",
"script_svn" : 319,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/barnes-hut",
"bench_svn" : 319,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-06 15:35:24",
"machine" : "cadmium",
"description" : "Barnes-Hut Interleaved",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 68.579,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 41.468,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.600,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.287,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.754,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.814,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.029,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.795,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 68.445,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 41.583,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.277,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.727,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.937,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.798,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.003,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.770,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 68.790,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 42.784,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.163,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.513,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.722,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.831,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.063,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.705,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 68.852,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 41.033,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.251,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.528,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.778,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.823,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.950,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.799,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 68.509,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 40.082,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.046,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.307,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.695,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.994,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.173,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.970,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 68.557,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 41.018,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.272,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.633,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.661,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.996,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.055,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.904,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 68.513,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 42.357,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.139,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.304,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.823,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.915,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.963,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.770,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 68.524,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 42.113,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.145,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.626,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.996,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.968,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.965,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.763,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 68.215,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 42.809,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.118,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.594,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.698,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.932,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 3.127,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 2.851,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 68.251,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 40.861,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.150,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 9.312,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 6.699,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.844,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 2.991,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 3.002,		"gc" : []}		]
}


==> data/results/amd/results-interleaved/barnes-hut/results.csv <==
X,Barnes-Hut Interleaved
1, 68.5235
2, 41.6108
4, 18.2161
8, 9.4831
12, 6.7763
24, 3.8915
36, 3.0319
48, 2.8329


==> data/results/amd/results-interleaved/dense-matrix-multiply/dense-matrix-multiply-2011-05-04-22-44-26.json <==
{
"problem_name" : "dense-matrix-multiply",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/dense-matrix-multiply",
"script_svn" : 335,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/dense-matrix-multiply",
"bench_svn" : 335,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-04 22:44:26",
"machine" : "cadmium",
"description" : "DMM Interleaved",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 51.958,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.952,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.292,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.689,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.528,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.269,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.593,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.254,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 52.197,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 26.476,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.269,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.611,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.426,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.269,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.546,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.283,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 52.019,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 26.149,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.112,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.636,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.447,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.288,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.574,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.216,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 51.927,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 26.132,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.377,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.758,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.442,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.314,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.559,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.223,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 52.141,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 26.117,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.422,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.611,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.540,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.277,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.566,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.217,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 52.339,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 26.256,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.182,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.646,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.452,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.304,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.565,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.225,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 53.235,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 26.214,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.132,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.789,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.443,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.255,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.542,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.225,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 52.187,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 26.489,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.318,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.641,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.448,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.264,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.578,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.203,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 52.180,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 26.581,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.181,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.704,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.447,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.270,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.585,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.218,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 52.686,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 26.057,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.136,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.630,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.481,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.294,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.625,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.241,		"gc" : []}		]
}


==> data/results/amd/results-interleaved/dense-matrix-multiply/results.csv <==
X,DMM Interleaved
1, 52.2869
2, 26.2423
4, 13.2421
8, 6.6715
12, 4.4654
24, 2.2804
36, 1.5733
48, 1.2305


==> data/results/amd/results-interleaved/id-raytracer/id-raytracer-2011-05-06-14-21-55.json <==
{
"problem_name" : "id-raytracer",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/id-raytracer",
"script_svn" : 319,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/id-raytracer",
"bench_svn" : 319,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-06 14:21:55",
"machine" : "cadmium",
"description" : "Raytracer Interleaved",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 16.503,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.939,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.991,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.022,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.369,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.725,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.525,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.451,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.485,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.928,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.998,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.024,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.370,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.724,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.522,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.426,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.492,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.940,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.995,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.022,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.369,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.723,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.521,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.429,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.486,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.927,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.994,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.024,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.369,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.726,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.518,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.423,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.489,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.940,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.993,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.023,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.370,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.726,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.524,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.433,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.482,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.934,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.993,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.024,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.372,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.723,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.520,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.426,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.486,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.934,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.993,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.023,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.371,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.724,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.518,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.423,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.480,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.935,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.992,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.026,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.370,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.725,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.527,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.426,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.504,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.936,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.996,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.024,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.370,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.722,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.518,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.449,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.490,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.937,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.992,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.025,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.368,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.726,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.520,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.435,		"gc" : []}		]
}


==> data/results/amd/results-interleaved/id-raytracer/results.csv <==
X,Raytracer Interleaved
1, 16.4897
2, 7.935
4, 3.9937
8, 2.0237
12, 1.3698
24, 0.7244
36, 0.5213
48, 0.4321


==> data/results/amd/results-interleaved/quicksort/quicksort-2011-05-04-18-56-44.json <==
{
"problem_name" : "quicksort",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/quicksort",
"script_svn" : 335,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/quicksort",
"bench_svn" : 335,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-04 18:56:44",
"machine" : "cadmium",
"description" : "Quicksort Interleaved",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 111.970,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 56.865,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 30.296,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 16.212,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.001,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.570,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.558,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.993,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 112.148,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 56.754,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 30.148,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.962,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.258,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.560,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.755,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 5.387,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 111.100,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 56.797,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 29.912,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 16.422,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.322,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.522,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.624,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.147,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 111.059,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.712,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 29.903,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.401,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.626,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.642,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.698,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 5.313,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 111.548,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.300,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 30.117,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.994,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.025,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.527,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.636,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.621,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 112.338,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 56.814,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 28.585,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.759,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.134,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.511,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.719,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 3.814,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 110.848,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.030,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 30.199,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 16.277,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.359,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.359,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.698,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.727,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 111.086,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.326,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 29.171,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 16.986,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.090,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.659,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.607,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.129,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 111.292,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.401,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 29.947,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 15.643,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.413,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.242,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.804,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 4.884,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 111.646,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.128,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 29.813,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 16.023,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 11.773,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.498,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 4.606,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 3.922,		"gc" : []}		]
}


==> data/results/amd/results-interleaved/quicksort/results.csv <==
X,Quicksort Interleaved
1, 111.5035
2, 57.1127
4, 29.8091
8, 16.0679
12, 11.3001
24, 6.509
36, 4.6705
48, 4.5937


==> data/results/amd/results-interleaved/smvm/results.csv <==
X,SMVM Interleaved
1, 29.5325
2, 14.6813
4, 7.5149
8, 3.8943
12, 2.6699
24, 1.4821
36, 1.0933
48, 0.9552


==> data/results/amd/results-interleaved/smvm/smvm-2011-05-04-19-51-38.json <==
{
"problem_name" : "smvm",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/smvm",
"script_svn" : 335,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/smvm",
"bench_svn" : 335,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-04 19:51:38",
"machine" : "cadmium",
"description" : "SMVM Interleaved",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 29.579,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.658,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.503,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.893,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.662,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.478,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.098,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.952,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 29.406,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.661,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.493,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.888,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.680,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.483,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.096,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.964,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 29.434,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.635,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.518,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.924,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.669,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.478,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.090,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.965,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 29.493,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.719,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.500,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.904,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.673,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.492,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.081,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.951,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 29.493,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.690,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.538,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.889,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.672,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.488,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.092,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.955,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 29.626,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.642,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.498,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.885,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.666,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.478,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.083,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.957,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 29.543,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.685,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.538,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.890,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.671,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.476,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.100,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.955,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 29.639,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.679,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.515,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.891,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.663,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.484,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.088,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.958,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 29.416,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.730,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.532,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.888,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.673,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.487,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.096,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.950,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 29.696,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.714,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 7.514,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.891,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.670,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.477,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 1.109,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 0.945,		"gc" : []}		]
}


==> data/results/amd/results-preferred0/barnes-hut/barnes-hut-2011-05-06-16-42-43.json <==
{
"problem_name" : "barnes-hut",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/barnes-hut",
"script_svn" : 319,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/barnes-hut",
"bench_svn" : 319,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-06 16:42:43",
"machine" : "cadmium",
"description" : "Barnes-Hut Preferred0",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 62.797,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 42.573,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.015,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.195,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.707,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 14.209,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 19.330,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 30.306,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.295,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 39.690,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.172,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.136,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.388,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 13.930,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 20.271,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 30.099,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.181,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 41.281,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.262,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.364,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.590,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 13.881,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 19.904,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 30.568,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.103,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 41.099,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.552,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.526,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.773,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 13.666,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 20.212,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 30.253,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.243,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 39.973,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.325,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.121,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.584,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 14.226,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 19.466,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 29.824,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 62.962,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 40.706,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.163,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.562,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.571,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 14.026,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 19.832,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 28.477,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.325,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 40.195,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.124,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.183,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.511,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 13.869,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 19.147,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 28.125,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.124,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 41.310,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.001,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.541,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.515,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 13.657,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 20.053,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 28.153,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.072,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 42.577,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.137,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.248,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.671,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 14.045,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 19.604,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 28.864,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 63.057,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 41.005,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 18.282,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.403,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 9.612,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 13.850,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 19.498,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 28.653,		"gc" : []}		]
}


==> data/results/amd/results-preferred0/barnes-hut/results.csv <==
X,Barnes-Hut Preferred0
1, 63.1159
2, 41.0409
4, 18.2033
8, 11.3279
12, 9.5922
24, 13.9359
36, 19.7317
48, 29.3322


==> data/results/amd/results-preferred0/dense-matrix-multiply/dense-matrix-multiply-2011-05-05-17-04-29.json <==
{
"problem_name" : "dense-matrix-multiply",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/dense-matrix-multiply",
"script_svn" : 335,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/dense-matrix-multiply",
"bench_svn" : 335,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-05 17:04:29",
"machine" : "cadmium",
"description" : "DMM Preferred0",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 50.585,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.691,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.024,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.932,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.765,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 5.817,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 8.409,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 9.337,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.329,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.558,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.988,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.789,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.858,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.697,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 8.073,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 9.162,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.449,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.551,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.030,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.769,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.831,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.133,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 7.961,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 9.227,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.786,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.535,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.966,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.807,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.905,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.294,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 8.388,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 9.342,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.791,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.618,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.043,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.802,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.920,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 7.603,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 8.156,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 8.841,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 51.089,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.640,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.956,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.916,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.865,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.091,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 8.405,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 8.949,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.723,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.593,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.020,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.731,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.858,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.139,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 7.751,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 8.943,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.704,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.686,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.969,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.792,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.921,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.897,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 8.331,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 8.238,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.627,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.703,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.987,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.845,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.808,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.526,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 8.133,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 8.994,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 50.450,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 25.731,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 13.005,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.815,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.801,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 6.941,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 8.879,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 9.138,		"gc" : []}		]
}


==> data/results/amd/results-preferred0/dense-matrix-multiply/results.csv <==
X,DMM Preferred0
1, 50.6533
2, 25.6306
4, 12.9988
8, 6.8198
12, 4.8532
24, 6.5138
36, 8.2486
48, 9.0171


==> data/results/amd/results-preferred0/id-raytracer/id-raytracer-2011-05-06-16-22-50.json <==
{
"problem_name" : "id-raytracer",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/id-raytracer",
"script_svn" : 319,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/id-raytracer",
"bench_svn" : 319,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-06 16:22:50",
"machine" : "cadmium",
"description" : "Raytracer Preferred0",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 16.489,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.940,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.991,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.025,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.369,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.763,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.881,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.700,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.487,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.927,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.988,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.028,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.376,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.768,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.848,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.146,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.486,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.934,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.989,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.031,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.383,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.761,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.821,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.652,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.472,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.925,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.987,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.020,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.377,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.779,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.802,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.609,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.481,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.934,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.994,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.029,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.374,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.757,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.807,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.601,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.473,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.934,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.995,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.034,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.374,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.764,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.742,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.545,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.481,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.931,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.994,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.025,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.378,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.763,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.883,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.577,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.484,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.933,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.995,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.029,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.377,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.782,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.755,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.674,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.482,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.931,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.993,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.025,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.381,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.765,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.711,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.673,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 16.482,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 7.931,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.992,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.034,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.377,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.764,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 0.794,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 1.560,		"gc" : []}		]
}


==> data/results/amd/results-preferred0/id-raytracer/results.csv <==
X,Raytracer Preferred0
1, 16.4817
2, 7.932
4, 3.9918
8, 2.028
12, 1.3766
24, 0.7666
36, 0.8044
48, 1.5737


==> data/results/amd/results-preferred0/quicksort/quicksort-2011-05-05-15-36-55.json <==
{
"problem_name" : "quicksort",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/quicksort",
"script_svn" : 335,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/quicksort",
"bench_svn" : 335,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-05 15:36:55",
"machine" : "cadmium",
"description" : "Quicksort Preferred0",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 103.119,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 55.244,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 30.942,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 18.493,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 14.138,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 18.811,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 21.845,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 25.134,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.086,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.410,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 30.517,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 19.058,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 13.693,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 18.638,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 22.154,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 25.350,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.043,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 55.554,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 30.132,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 17.737,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 14.733,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 18.596,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 22.201,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 24.374,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.851,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 55.060,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 29.321,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 18.654,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 14.804,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 18.337,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 21.943,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 23.720,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.374,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 56.692,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 28.745,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 19.187,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 13.033,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 18.431,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 22.929,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 25.343,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.760,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 56.960,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 29.830,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 19.352,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 13.092,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 18.763,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 23.161,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 24.143,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.799,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.708,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 31.043,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 18.087,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 14.119,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 19.667,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 22.027,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 25.286,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.462,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.198,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 29.867,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 18.207,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 12.989,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 19.265,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 22.716,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 25.328,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.255,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 55.249,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 30.241,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 18.926,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 12.869,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 18.349,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 22.636,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 25.739,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 102.587,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 57.644,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 29.732,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 19.443,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 13.868,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 20.193,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 23.667,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 24.485,		"gc" : []}		]
}


==> data/results/amd/results-preferred0/quicksort/results.csv <==
X,Quicksort Preferred0
1, 102.5336
2, 56.4719
4, 30.037
8, 18.7144
12, 13.7338
24, 18.905
36, 22.5279
48, 24.8902


==> data/results/amd/results-preferred0/smvm/results.csv <==
X,SMVM Preferred0
1, 25.834
2, 13.5566
4, 6.937
8, 3.8962
12, 2.8849
24, 4.0927
36, 5.4727
48, 7.8655


==> data/results/amd/results-preferred0/smvm/smvm-2011-05-05-16-48-24.json <==
{
"problem_name" : "smvm",
"compiler_src_url" : "https://smlnj-gforge.cs.uchicago.edu/svn/manticore/branches/swp",
"compiler_svn" : 4962,
"script_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/smvm",
"script_svn" : 335,
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-05-04]",
"bench_url" : "https://svn.smlnj-gforge.cs.uchicago.edu/svn/manti-bench/benchmarks/programs/smvm",
"bench_svn" : 335,
"input" : "",
"username" : "larsberg",
"datetime" : "2011-05-05 16:48:24",
"machine" : "cadmium",
"description" : "SMVM Preferred0",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  24,  36,  48 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 26.108,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.362,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.952,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.893,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.901,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.086,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.569,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 7.794,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.704,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.338,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.929,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.883,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.930,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.131,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.498,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 7.947,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.753,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.413,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.909,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.879,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.897,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.049,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.612,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 7.978,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.968,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.433,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.947,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.895,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.861,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.134,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.417,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 8.062,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.546,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.351,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.947,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.897,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.855,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.066,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.482,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 7.611,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.797,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.464,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.935,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.877,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.869,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 3.933,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.446,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 8.003,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.657,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.686,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.962,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.905,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.894,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.046,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.330,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 7.887,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 26.242,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 14.360,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.983,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.900,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.873,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.099,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.395,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 7.917,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.974,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.818,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.929,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.938,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.850,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.343,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.577,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 7.580,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 25.591,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 13.341,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 6.877,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 3.895,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 2.919,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.040,		"gc" : []},
		{ "n_procs" : 36,		"time_sec" : 5.401,		"gc" : []},
		{ "n_procs" : 48,		"time_sec" : 7.876,		"gc" : []}		]
}


==> data/results/intel/barnes-hut/barnes-hut-2011-02-16-14-48-36.json <==
{
"problem_name" : "barnes-hut",
"compiler_src_url" : "",
"compiler_svn" : "",
"script_url" : "",
"script_svn" : "",
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-02-16]",
"bench_url" : "",
"bench_svn" : "",
"input" : "",
"username" : "larsb",
"datetime" : "2011-02-16 14:48:36",
"machine" : "acano02",
"description" : "Barnes-Hut ",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  16,  24,  32 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 46.085,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.427,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 11.963,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.822,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.676,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.736,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.787,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.342,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 45.911,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.332,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.003,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.680,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.642,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.756,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.772,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.287,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 46.048,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.515,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.076,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.724,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.605,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.747,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.804,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.307,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 45.868,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.388,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.148,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.654,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.577,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.744,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.776,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.296,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 45.697,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.381,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.014,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.865,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.664,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.732,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.781,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.294,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 46.273,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.398,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 11.867,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.832,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.680,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.803,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.665,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.337,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 46.069,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.386,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.084,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.563,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.623,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.769,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.764,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.271,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 46.011,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.561,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.102,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.756,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.644,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.681,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.749,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.298,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 46.018,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.247,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.144,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.582,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.636,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.740,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.821,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.359,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 45.761,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 23.402,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 12.033,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 6.745,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 4.698,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 3.723,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 2.753,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 2.299,		"gc" : []}		]
}


==> data/results/intel/barnes-hut/np.csv <==
X,Barnes-Hut 
1, 45.9741
2, 23.4037
4, 12.0434
8, 6.7223
12, 4.6445
16, 3.7431
24, 2.7672
32, 2.309


==> data/results/intel/dense-matrix-multiply/dense-matrix-multiply-2011-02-16-14-20-46.json <==
{
"problem_name" : "dense-matrix-multiply",
"compiler_src_url" : "",
"compiler_svn" : "",
"script_url" : "",
"script_svn" : "",
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-02-16]",
"bench_url" : "",
"bench_svn" : "",
"input" : "",
"username" : "larsb",
"datetime" : "2011-02-16 14:20:46",
"machine" : "acano02",
"description" : "DMM ",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  16,  24,  32 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 38.891,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.466,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.781,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.981,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.358,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.542,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.736,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.319,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 38.901,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.470,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.775,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.972,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.365,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.550,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.738,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.315,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 38.963,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.480,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.792,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.979,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.361,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.551,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.746,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.315,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 38.903,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.475,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.785,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.968,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.362,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.557,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.737,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.313,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 38.983,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.488,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.783,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.970,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.354,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.554,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.734,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.312,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 39.090,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.457,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.783,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.972,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.364,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.554,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.739,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.312,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 38.969,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.458,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.784,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.970,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.357,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.548,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.734,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.329,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 38.943,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.456,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.782,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.980,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.353,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.554,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.735,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.315,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 38.940,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.477,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.775,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.987,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.359,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.551,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.741,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.313,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 38.940,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 19.471,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 9.775,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 4.978,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 3.360,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 2.552,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.748,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 1.326,		"gc" : []}		]
}


==> data/results/intel/dense-matrix-multiply/np.csv <==
X,DMM 
1, 38.9523
2, 19.4698
4, 9.7815
8, 4.9757
12, 3.3593
16, 2.5513
24, 1.7388
32, 1.3169


==> data/results/intel/id-raytracer/id-raytracer-2011-02-16-14-44-02.json <==
{
"problem_name" : "id-raytracer",
"compiler_src_url" : "",
"compiler_svn" : "",
"script_url" : "",
"script_svn" : "",
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-02-16]",
"bench_url" : "",
"bench_svn" : "",
"input" : "",
"username" : "larsb",
"datetime" : "2011-02-16 14:44:02",
"machine" : "acano02",
"description" : "Raytracer ",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  16,  24,  32 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 12.199,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.042,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.142,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.621,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.139,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.905,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.592,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.506,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 12.175,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.049,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.120,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.613,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.116,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.844,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.592,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.454,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 12.212,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.082,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.135,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.629,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.160,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.842,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.579,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.461,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 12.183,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.023,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.157,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.617,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.101,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.884,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.611,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.486,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 12.173,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.101,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.102,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.641,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.102,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.873,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.587,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.485,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 12.174,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.012,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.103,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.623,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.103,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.850,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.606,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.460,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 12.269,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.012,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.117,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.644,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.097,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.856,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.589,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.457,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 12.170,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.049,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.094,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.649,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.102,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.903,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.584,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.487,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 12.165,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.028,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.104,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.615,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.113,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.843,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.593,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.489,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 12.238,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 6.051,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 3.118,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 1.624,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.139,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 0.840,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.602,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.519,		"gc" : []}		]
}


==> data/results/intel/id-raytracer/np.csv <==
X,Raytracer 
1, 12.1958
2, 6.0449
4, 3.1192
8, 1.6276
12, 1.1172
16, 0.864
24, 0.5935
32, 0.4804


==> data/results/intel/quicksort/np.csv <==
X,Quicksort 
1, 71.7471
2, 37.5796
4, 19.9157
8, 11.1673
12, 7.4511
16, 6.2422
24, 4.7011
32, 3.7571


==> data/results/intel/quicksort/quicksort-2011-02-16-12-37-16.json <==
{
"problem_name" : "quicksort",
"compiler_src_url" : "",
"compiler_svn" : "",
"script_url" : "",
"script_svn" : "",
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-02-16]",
"bench_url" : "",
"bench_svn" : "",
"input" : "",
"username" : "larsb",
"datetime" : "2011-02-16 12:37:16",
"machine" : "acano02",
"description" : "Quicksort ",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  16,  24,  32 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 71.956,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.658,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 19.740,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.821,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.700,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.196,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.769,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.737,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 71.811,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.631,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 19.789,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.142,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.411,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.368,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.607,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.838,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 71.835,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.433,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 19.644,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 10.844,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.461,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.167,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.778,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.754,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 71.733,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.614,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 19.800,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.130,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.456,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.259,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.596,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.784,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 71.685,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.629,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 20.495,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 10.916,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.345,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.346,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.692,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.713,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 71.638,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.570,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 19.634,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.158,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.426,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.102,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.653,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.786,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 71.676,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.599,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 19.894,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.168,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.713,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.224,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.680,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.697,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 71.750,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.607,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 19.978,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.488,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.461,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.419,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.938,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.799,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 71.661,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.687,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 20.068,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 11.110,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.230,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.188,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.628,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.749,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 71.726,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 37.368,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 20.115,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 10.896,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 7.308,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 6.153,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 4.670,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 3.714,		"gc" : []}		]
}


==> data/results/intel/smvm/np.csv <==
X,SMVM 
1, 18.6344
2, 9.319
4, 4.757
8, 2.5607
12, 1.7933
16, 1.393
24, 1.0009
32, 0.8214


==> data/results/intel/smvm/smvm-2011-02-16-13-15-10.json <==
{
"problem_name" : "smvm",
"compiler_src_url" : "",
"compiler_svn" : "",
"script_url" : "",
"script_svn" : "",
"seq_compilation" : false,
"max_leaf_size" : 0,
"seq_cutoff" : 0,
"language" : "Manticore",
"compiler" : "pmlc",
"version" : "pmlc [x86_64-linux; 0.0.0 (@REVISION@); built 2011-02-16]",
"bench_url" : "",
"bench_svn" : "",
"input" : "",
"username" : "larsb",
"datetime" : "2011-02-16 13:15:10",
"machine" : "acano02",
"description" : "SMVM ",
"pmlcFlags" : "",
"n_procs" : [
 1,  2,  4,  8,  12,  16,  24,  32 ],
"nTrials" : 10,
"runs" : [
		{ "n_procs" : 1,		"time_sec" : 18.632,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.308,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.763,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.559,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.793,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.397,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.999,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.817,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 18.611,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.322,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.752,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.559,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.798,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.413,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.005,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.821,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 18.645,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.324,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.754,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.561,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.796,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.391,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.002,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.818,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 18.640,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.324,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.750,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.560,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.788,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.389,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.996,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.820,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 18.633,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.327,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.762,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.562,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.794,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.391,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.002,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.822,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 18.644,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.308,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.754,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.567,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.791,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.389,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.000,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.819,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 18.644,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.321,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.770,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.556,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.792,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.391,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.996,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.825,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 18.639,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.314,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.744,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.564,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.796,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.390,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.001,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.822,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 18.597,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.323,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.754,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.567,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.798,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.389,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 1.009,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.833,		"gc" : []},
		{ "n_procs" : 1,		"time_sec" : 18.659,		"gc" : []},
		{ "n_procs" : 2,		"time_sec" : 9.319,		"gc" : []},
		{ "n_procs" : 4,		"time_sec" : 4.767,		"gc" : []},
		{ "n_procs" : 8,		"time_sec" : 2.552,		"gc" : []},
		{ "n_procs" : 12,		"time_sec" : 1.787,		"gc" : []},
		{ "n_procs" : 16,		"time_sec" : 1.390,		"gc" : []},
		{ "n_procs" : 24,		"time_sec" : 0.999,		"gc" : []},
		{ "n_procs" : 32,		"time_sec" : 0.817,		"gc" : []}		]
}

